Gradient Masking and the Underestimated Robustness Threats of Differential Privacy in Deep Learning

An important problem in deep learning is the privacy and security of neural networks (NNs). Both aspects have long been considered separately. To date, it is still poorly understood how privacy enhancing training affects the robustness of NNs. This paper experimentally evaluates the impact of training with Differential Privacy (DP), a standard method for privacy preservation, on model vulnerability against a broad range of adversarial attacks. The results suggest that private models are less robust than their non-private counterparts, and that adversarial examples transfer better among DP models than between non-private and private ones. Furthermore, detailed analyses of DP and non-DP models suggest significant differences between their gradients. Additionally, this work is the first to observe that an unfavorable choice of parameters in DP training can lead to gradient masking, and, thereby, results in a wrong sense of security.

==> tikz_pictures/csv/steps.csv <==
,Success_Rate,Epsilon
0,0.0,0.0
1,0.027,0.025
2,0.102,0.05
3,0.278,0.07500000000000001
4,0.518,0.1
5,0.774,0.125
6,0.901,0.15
7,0.953,0.175
8,0.979,0.19999999999999998
9,0.991,0.22499999999999998
10,0.994,0.24999999999999997
11,0.998,0.27499999999999997
12,0.999,0.3
13,0.999,0.325
14,1.0,0.35000000000000003
15,1.0,0.37500000000000006
16,1.0,0.4000000000000001
17,1.0,0.4250000000000001
18,1.0,0.4500000000000001
19,1.0,0.47500000000000014
20,1.0,0.5000000000000001
21,1.0,0.5250000000000001
22,1.0,0.5500000000000002
23,1.0,0.5750000000000002
24,1.0,0.6000000000000002
25,1.0,0.6250000000000002
26,1.0,0.6500000000000002
27,1.0,0.6750000000000003
28,1.0,0.7000000000000003
29,1.0,0.7250000000000003
30,1.0,0.7500000000000003
31,1.0,0.7750000000000004
32,1.0,0.8000000000000004
33,1.0,0.8250000000000004
34,1.0,0.8500000000000004
35,1.0,0.8750000000000004
36,1.0,0.9000000000000005
37,1.0,0.9250000000000005
38,1.0,0.9500000000000005
39,1.0,0.9750000000000005


==> tikz_pictures/fig1.tikz <==
\begin{tikzpicture}
\begin{groupplot}[
adaptive,
group style={
group size=3 by 1,
horizontal sep=.45cm,
vertical sep=.5cm,
xticklabels at=edge bottom,
% yticklabels at=edge left,
}
]
\nextgroupplot[title={$\text{PGD}_\infty$}, ylabel={Attack Success Rate}]
\addplot+[plot_line, protected] table [x=Epsilon, y=Success_Rate, col sep=comma] {csv/steps.csv};
% \addplot+[plot_line, unprotected] table [x=attack steps, y=NON-ROBUST Attack Success Rate, col sep=comma] {csv/mnist/MNIST_00_lenet_5LinfPGD_targeted_adaptive_attack.csv};

%  \nextgroupplot[title={$\text{PGD}_2$}, pgd, yticklabels=none]
% \addplot+[plot_line, protected] table [x=attack steps, y=ROBUST Attack Success Rate, col sep=comma] {csv/mnist/MNIST_00_lenet_5L2PGD_targeted_adaptive_attack.csv};
% \addplot+[plot_line, unprotected] table [x=attack steps, y=NON-ROBUST Attack Success Rate, col sep=comma] {csv/mnist/MNIST_00_lenet_5L2PGD_targeted_adaptive_attack.csv};

% \nextgroupplot[title={$\text{C\&W}_2$}, ylabel={$l_2$ Distortion}, cw]
% \addplot+[plot_line, protected] table [x=attack steps, y=ROBUST L2, col sep=comma] {csv/mnist/MNIST_00_lenet_5L2CW_targeted_adaptive_attack.csv};
% \addplot+[plot_line, unprotected] table [x=attack steps, y=NON-ROBUST L2, col sep=comma] {csv/mnist/MNIST_00_lenet_5L2CW_targeted_adaptive_attack.csv};
% \legend{DA3D, Unprot.}

\end{groupplot}
\end{tikzpicture}
